Graph-based Approximate NN Search: A Revisit

Nearest neighbor search plays a fundamental role in many disciplines such as multimedia information retrieval, data-mining, and machine learning. The graph-based search approaches show superior performance over other types of approaches in recent studies. In this paper, the graph-based NN search is revisited. We optimize two key components in the approach, namely the search procedure and the graph that supports the search. For the graph construction, a two-stage graph diversification scheme is proposed, which makes a good trade-off between the efficiency and reachability for the search procedure that builds upon it. Moreover, the proposed diversification scheme allows the search procedure to decide dynamically how many nodes should be visited in one node's neighborhood. By this way, the computing power of the devices is fully utilized when the search is carried out under different circumstances. Furthermore, two NN search procedures are designed respectively for small and large batch queries on the GPU. The optimized NN search, when being supported by the two-stage diversified graph, outperforms all the state-of-the-art approaches on both the CPU and the GPU across all the considered large-scale datasets.

==> gp/data/cpu/deep1m_cpu.txt <==
#	Ours			DPG			NSG			GD			SSG			HNSW	
	0.88567	13621.6		0.87699	14802.5		0.80167	16529.6		0.79355	19811.4		0.82544	16671.3		0.76174	17666
	0.9077	12260.5		0.89747	13331.5		0.83183	15113.6		0.82513	17833.6		0.85505	14987.5		0.87677	11465.5
	0.92412	11207.8		0.91264	12183.1		0.85667	13751.3		0.85035	16354.7		0.87696	13740.2		0.92513	8572.56
	0.93678	10275.1		0.92419	11325.4		0.87609	12773.5		0.87013	14932.6		0.89571	12581		0.94965	6928.57
	0.94642	9484.73		0.9344	10423.6		0.89275	11834.5		0.88721	13887.6		0.90967	11660.4		0.96477	5786.02
	0.96521	7699.48		0.95386	8567.78		0.92462	9738.97		0.92015	11336.4		0.9365	9514.15		0.97368	4965.28
	0.97896	6195.18		0.96919	6878.92		0.94984	7844.89		0.94593	9068.78		0.95855	7648.06		0.97994	4398.07
	0.98612	5179.17		0.97773	5784.85		0.96419	6613.6		0.9613	7624.53		0.97081	6478.75		0.99386	2645.32
	0.99112	4357.08		0.98428	4874.98		0.97559	5563.47		0.97339	6373.94		0.98013	5412.35		0.99845	1468.56
	0.9968	2982.46		0.99226	3369.82		0.98963	3983.84		0.98852	4344.26		0.99124	3693.28		0.9997	811.862
	0.99879	2005.56		0.9966	2298.34		0.99582	2701.52		0.99519	2915.06		0.9965	2496.47			
	0.9997	1294.39		0.99872	1487.93		0.99863	1724.97		0.9984	1850.71		0.99862	1599.67			
	0.99992	775.351		0.99954	890.185		0.99959	1015.26		0.99947	1081.23		0.9995	946.249			


==> gp/data/cpu/gist1m_cpu.txt <==
#	Ours			DPG			NSG			GD			SSG			HNSW	
	0.6499	2432.76		0.6042	2650.29		0.6719	2151.94		0.6505	2223.04		0.7238	1867.41		0.6835	1850.42
	0.6729	2275.08		0.6252	2476.12		0.6958	2001.15		0.672	2039.98		0.7459	1746.54		0.7589	1410.39
	0.7327	1852.45		0.6851	2042.85		0.7514	1665.61		0.7305	1685.35		0.7988	1431.61		0.809	1141.96
	0.7847	1503.17		0.7318	1652.72		0.8009	1357.71		0.7849	1366.13		0.8462	1154.16		0.8462	950.233
	0.823	1254.25		0.7632	1389.79		0.837	1153.32		0.8214	1152.64		0.8743	970.211		0.8753	830.187
	0.8574	1048.24		0.7979	1170.62		0.8659	972.344		0.8523	964.354		0.9029	806.193		0.8959	730.95
	0.9184	707.876		0.857	795.519		0.9239	666.416		0.9156	655.456		0.948	550.108		0.9551	434.184
	0.9604	472.284		0.9054	537.956		0.96	454.107		0.9538	443.771		0.9709	370.436		0.9841	238.502
	0.9862	295.51		0.9464	341.917		0.9825	288.322		0.9803	281.887		0.9871	236.378		0.9948	132.139
	0.9954	174.678		0.9838	164.532		0.9941	140.889		0.9945	136.799		0.9969	116.617		0.9987	74.5176
	0.999	75.6497		0.9948	91.2283		0.9975	79.5786		0.9986	76.4658		0.9986	66.6329		0.9988	42.8313
	0.9997	42.4036		0.9983	50.7788		0.9988	45.4091		0.9994	43.7802		0.9991	38.4695			


==> gp/data/cpu/glove1m_cpu.txt <==
#	Ours			DPG			NSG			GD			SSG			HNSW	
	0.6324	3486.26		0.649	3757.93		0.6299	4330		0.6176	1981.93		0.7399	2488.8		0.6077	4526.26
	0.6723	2807.9		0.6913	3038.37		0.6606	3598.32		0.6308	1801.4		0.7528	2324.27		0.6441	3780.76
	0.7179	2281.58		0.7332	2484.88		0.7259	2427.3		0.6773	1309.23		0.7884	1724.55		0.67	3261.1
	0.7491	1901.31		0.7596	2078.68		0.7414	2173.9		0.6973	1145.11		0.8056	1491.67		0.6891	2902.6
	0.7814	1588.9		0.7842	1738.58		0.7821	1602.82		0.7192	974.529		0.8244	1258.28		0.7691	1720.96
	0.844	1066.19		0.8419	1161.88		0.803	1379.97		0.7309	880.324		0.8335	1145.94		0.856	928.431
	0.8583	963.095		0.8562	1057.64		0.8251	1172.67		0.7565	721.264		0.8533	919.079		0.9217	483.552
	0.8945	706.737		0.8897	780.377		0.8386	1064.21		0.7762	608.53		0.8683	788.78		0.9669	256.067
	0.9098	607.721		0.9048	662.865		0.8623	864.544		0.8082	460.445		0.8932	601.485		0.9879	135.628
	0.9245	517.345		0.9173	570.993		0.8806	731.778		0.8356	367.7		0.9098	476.377		0.9971	72.6031
	0.9338	470.654		0.9246	517.163		0.905	552.055		0.8991	188.133		0.9466	240.708			
	0.9474	382.724		0.9398	425.229		0.9248	437.743		0.9453	95.2239		0.9751	120.164			
	0.9566	324.068		0.9496	358.769		0.9657	223.076		0.9745	45.0472		0.9901	55.6578			
	0.9701	249.082		0.9654	272.361		0.9861	111.87									
	0.9792	198.699		0.9732	220.32		0.9946	52.6402									
	0.9941	105.621		0.9886	118.823												
	0.9979	56.4406		0.9967	63.377												
	0.9986	29.3051		0.9988	32.7926												


==> gp/data/cpu/sift1m_cpu.txt <==
#	Ours			DPG			NSG			GD			SSG			HNSW	
	0.87234	12395.2		0.86915	12096.2		0.80559	14242.5		0.79278	16774.5		0.83006	13611		0.77037	14883.1
	0.89679	11129.2		0.89311	10832.9		0.83839	12960.1		0.82572	15196.8		0.85976	12238.6		0.88794	9643.82
	0.91482	10150.5		0.90899	9918.4		0.86354	11774.3		0.85286	13813.8		0.88239	11214.9		0.93445	7209.94
	0.92932	9316.54		0.92313	9120.97		0.88439	10843.1		0.87289	12611.4		0.90033	10242.2		0.95814	5788.37
	0.94068	8590.55		0.93356	8429.61		0.90054	10111.7		0.88893	11742.3		0.91359	9474.56		0.97135	4802.53
	0.96256	6944.15		0.95497	6837.48		0.93278	8291.93		0.9234	9619.05		0.94297	7732.78		0.97986	4138.22
	0.97769	5598.01		0.97016	5542.53		0.95666	6658.66		0.94981	7621.99		0.96441	6149.17		0.98527	3660.25
	0.98545	4667.27		0.97884	4639.53		0.97043	5606.16		0.96583	6355.38		0.97614	5140.97		0.99578	2176.74
	0.99106	3866.26		0.98579	3898.57		0.98081	4703.03		0.97722	5270.44		0.98446	4280.94		0.99896	1203.53
	0.99723	2617.97		0.99411	2663.84		0.99306	3266.56		0.99168	3534.66		0.99399	2891.49		0.99928	666.225
	0.9992	1754.93		0.99772	1798.86		0.99738	2195.29		0.99722	2355.74		0.99771	1936.24			
	0.99985	1105.14		0.99935	1144.37		0.99897	1372.58		0.99926	1466.35		0.999	1216.49			
	0.99991	662.67		0.99985	692.192		0.99944	802.075		0.99981	853.76		0.99933	723.023			


==> gp/data/cpu/spacev1m_cpu.txt <==
#	Ours			DPG			NSG			GD			SSG			HNSW	
	0.83536	10044		0.83519	9861.72		0.70299	13046.2		0.74248	13892.3		0.80715	9384.86		0.74594	11258.5
	0.85536	9040.65		0.85511	8864.9		0.7389	11586.5		0.77176	12452.9		0.83354	8575.86		0.85035	7198.95
	0.87286	8270.73		0.87203	8102.08		0.76759	10531.5		0.79652	11291.7		0.85377	7825.35		0.8946	5384.11
	0.88807	7524.41		0.88456	7370.36		0.7921	9651.92		0.81537	10293.3		0.86898	7050.77		0.92089	4290.28
	0.89931	6934.5		0.89495	6887.79		0.81075	8944.57		0.83072	9582.34		0.88109	6581.15		0.93681	3574.84
	0.92214	5642.05		0.91823	5571.44		0.84979	7314.92		0.86501	7797.74		0.90771	5391.57		0.94696	3083.14
	0.94286	4486.44		0.93743	4544.5		0.88262	5886.31		0.8933	6186.71		0.93045	4345.11		0.95518	2701.85
	0.95563	3775.72		0.94932	3791.66		0.90275	4996.12		0.91262	5242.86		0.94503	3612.79		0.97754	1607.95
	0.96548	3117.73		0.95941	3181.09		0.92162	4178.02		0.929	4349.81		0.95605	3029.67		0.9889	868.374
	0.98098	2103.81		0.97516	2155.08		0.94979	2836.05		0.9544	2911.57		0.97203	2040.39		0.99436	470.26
	0.98965	1380.15		0.98519	1428.31		0.96784	1899.78		0.97142	1932.91		0.9825	1355.7		0.99645	255.306
	0.99437	859.891		0.99133	902.383		0.98084	1188.61		0.98294	1201.36		0.98926	849.688		0.99718	140.256
	0.99821	397.325		0.99662	421.951		0.99112	545.69		0.99277	550.452		0.99476	396.742			
	0.99899	213.573		0.99822	225.238		0.99417	286.587		0.99628	289.74		0.99649	212.917			
	0.99928	112.82		0.99891	118.574		0.99626	147.651		0.99813	149.167		0.99739	112.674			


==> gp/data/cpu/t2i1m_cpu.txt <==
#	Ours			DPG			NSG			GD			SSG			HNSW	
	0.72035	8118.54		0.69527	8499.14		0.62925	8260.84		0.72355	7565.8		0.77815	5004.26		0.62151	7329.38
	0.75321	7350.18		0.72663	7709.21		0.65614	7590.91		0.74761	6985.36		0.79804	4658.59		0.7545	4858.58
	0.77766	6775.08		0.75214	7024.74		0.71639	6201.93		0.79592	5785.49		0.84216	3818.7		0.82144	3702.57
	0.7978	6237.45		0.77163	6522.13		0.77568	5032.43		0.83689	4714.24		0.87904	3105.44		0.86062	2981.18
	0.81593	5775.44		0.78925	5989.5		0.81161	4279.4		0.86467	3981.33		0.90354	2616.39		0.88506	2521.11
	0.85352	4798.45		0.82874	4993.19		0.84387	3609		0.8881	3324.94		0.9218	2199.71		0.90251	2191.6
	0.88729	3913.38		0.86288	4075.43		0.89638	2543.59		0.92579	2276.84		0.95047	1513.14		0.91469	1945.8
	0.90788	3331.11		0.88492	3464.68		0.93612	1750.4		0.9524	1534.78		0.97041	1021.85		0.95221	1190.21
	0.92616	2804.43		0.90575	2927.3		0.96258	1113.62		0.97211	964.001		0.98399	644.169		0.977	669.596
	0.95413	1948.06		0.93568	2048.83		0.98586	530.931		0.9888	448.774		0.9941	305.792		0.98934	373.008
	0.97432	1325.17		0.9581	1406.18		0.99368	284.004		0.99534	239.655		0.99757	165.492		0.99523	207.674
	0.98676	843.355		0.97527	899.857		0.99786	147.176		0.99818	125.219		0.99904	88.5273		0.99782	116.243
	0.99655	398.539		0.98976	429.52												
	0.99864	213.389		0.99551	231.081												
	0.99954	111.72		0.99876	122.022												


==> gp/data/curse/rand10m4d_process.txt <==
#flat				KGraph+GD			hnsw	
0.404616	2		0.433777	2		0.404616	2
0.225494	13		0.363246	3		0.173131	11
0.22175		22		0.180423	12		0.153567	17
0.200906	33		0.161134	22		0.0824547	23
0.178758	46		0.138773	35		0.0106149	51
0.160453	57		0.118373	49		0.00558673	57
0.142913	67		0.0910689	62		0.00133557	68
0.130049	76		0.0639578	81		0.000580678	77
0.11636		86		0.0491424	95		0.000244943	89
0.0977363	99		0.0375848	111		0.000160362	110
0.0774689	119		0.0254275	127			
0.0567915	134		0.0155248	143			
0.0382192	150		0.00873354	158			
0.0186027	185		0.00591239	167			
0.0128858	200		0.000570019	192			
0.00441795	220		0.000160362	227			
0.00140035	234						
0.000622608	243						
0.000570019	255						
0.000160362	287						



==> gp/data/curse/rand10m8d_process.txt <==
#hnsw
0.0140386 206
0.0147198 186
0.0201278 153
0.0265546 139
0.0412319 120
0.0478955 114
0.0810477 92
0.1081 80
0.153639 65
0.254449 49
0.360776 43
0.467372 35
0.695725 25
0.951892 19
1.23054 14
1.42202 10
1.71986 2




==> gp/data/curse/rand1m_process.txt <==
#FNSW			HNSW			GD	
12.8458	15		12.8458	19		15.1216	3
12.6495	19		11.8501	54		11.7812	33
12.0028	75		10.7287	502		10.9157	106
11.5881	338		10.1157	651		9.31199	1248
11.4467	400		9.90164	808		8.98835	1667
11.0784	978		9.5526	983		8.40129	17654
10.2707	1085		9.26233	1722			
10.2009	1100		8.98835	5344			
10.1969	1210		8.93539	6925			
9.60088	2050		8.59811	19031			
9.45435	2437		8.43472	23199			
9.15658	2526		8.40129	30867			
8.93539	4808						
8.59811	19876						
8.43472	24041						
8.40129	31700						



==> gp/data/degree/sift1m_bs1.txt <==
#	NSG		Ours-40		Ours-66		Ours-82		Vamana-66		DPG-66	
	0	0	0	0	0.76354	25483.2	0	0	0.89501	23847.9	0.89972	23751.3
	0.84085	25002.6	0.89048	25074.4	0.91514	25164.8	0.81979	24804.4	0.96908	22795.5	0.96025	22689.1
	0.93117	24186.1	0.91948	24654.7	0.98003	24238.5	0.94398	24353.3	0.98749	21910.5	0.97774	21783.2
	0.96477	23471.6	0.96442	24089.1	0.99366	23002.8	0.98801	23223.6	0.9934	21014.5	0.98548	20700.3
	0.97975	22543.7	0.98429	23231.3	0.99724	22032.6	0.99603	22148.4	0.99566	17556.9	0.98836	17507.2
	0.98439	18660.3	0.99126	22385.8	0.99841	18394.7	0.99852	20641.5	0.99595	15325.4	0.98888	15334.9
	0.98974	15392.7	0.9929	18679.4	0.99852	17875.8	0.99891	17689.7	0.99747	13307.6	0.99186	13106.8
	0.99482	13337.4	0.99696	15204.5	0.99853	15437.1	0.99895	16169	0.99899	10976.1	0.99529	10922.2


==> gp/data/degree/sift1m_bs10.txt <==
#	NSG		Ours-40		Ours-66		Ours-82		Vamana-82		DPG-82	
	0	0	0	0	0	0	0	0	0	0	0.89616	117767
	0	0	0	0	0	0	0	0	0	0	0.93135	107081
	0	0	0.89049	112293	0	0	0.81979	138296	0.89981	126083	0.93767	97970.7
	0.87719	87727.7	0.91474	103864	0.88062	137290	0.90811	135563	0.90031	117816	0.95873	75458.1
	0.93124	71648	0.91969	94259.4	0.90512	121678	0.92104	123186	0.92287	112279	0.97074	66995.3
	0.94816	66047.6	0.96448	71718	0.91515	110605	0.94399	109048	0.96048	91336.6	0.97686	56604.7
	0.96484	54385.3	0.97135	64503.2	0.96597	89500.7	0.97138	93661.3	0.97916	74098.6	0.98241	50014.1
	0.97253	48412.8	0.98435	53383.6	0.98004	71560.4	0.97458	86739.9	0.98707	64564.4	0.98494	46257.7
	0.97985	43586.9	0.99127	42402.6	0.99028	63437.8	0.98803	69182.3	0.9913	54502.2	0.98806	40068.4
	0.98383	38658.5	0.99326	35750.2	0.99369	54120.6	0.99337	60741.3	0.99386	47458.4	0.99159	33473.1
	0.99079	31376.5	0.99662	30562.1	0.9966	46702.4	0.99612	51662.4	0.99659	37934.3	0.9927	28651.7
	0.99472	24555.6	0.99689	27089.3	0.99843	37381.8	0.99744	44829.5	0.99846	27101.6	0.99494	22201
	0.99518	21578.9	0.99819	23899.8	0.99902	31508.1	0.999	35634.3	0.99911	21118.4	0.9951	15723.4


==> gp/data/degree/sift1m_bs100.txt <==
#	NSG		Ours-40		Ours-66		Ours-82		Vamana-82		DPG-82	
	0	0	0	0	0	0	0	0	0	0	0.89616	191939
	0	0	0	0	0	0	0	0	0.89981	213240	0.93135	162671
	0	0	0.89049	184066	0.88062	281387	0	0	0.90031	194976	0.93767	142986
	0	0	0.89049	184066	0.9017	237074	0.81979	302244	0.92287	181496	0.95873	107409
	0.87719	137194	0.91474	161814	0.90512	222678	0.90811	262544	0.95581	152997	0.97074	89432.3
	0.93124	105448	0.91969	144900	0.91515	191935	0.92104	234148	0.96048	135112	0.97686	74284.9
	0.94816	91919.7	0.96448	101361	0.96066	156107	0.94399	181729	0.97916	102629	0.98241	61600.5
	0.96484	73390.4	0.97135	88549.8	0.98004	106583	0.97138	153617	0.98707	85059.3	0.98806	47262.4
	0.97253	63569.2	0.98435	70409.4	0.99028	88851.1	0.98803	101861	0.9913	70631.7	0.99159	38765.6
	0.97985	56043.7	0.99127	53841.1	0.99369	73017.2	0.99337	84514.1	0.99386	58302.9	0.99445	29554
	0.98383	48525	0.99326	43860.1	0.9966	61298.1	0.99612	70594.3	0.99659	44149.1	0.99506	20743.9
	0.99079	37866.1	0.99662	36348.4	0.99843	46642.7	0.99744	58105.7	0.99846	29984.4		
	0.99472	28815.3	0.99819	27664.4	0.99902	38315.4	0.999	44312.5	0.99911	22463.9		


==> gp/data/degree/sift1m_bs10k.txt <==
#	NSG			Ours-40			Ours-66			Ours-82			Vamana-40			DPG-40	
	0	0		0.86172	1.77E+06		0.91158	1.31E+06		0.91596	1.19E+06		0	0		0.89071	1.64E+06
	0.86671	1.77E+06		0.90062	1.59E+06		0.92289	1.22E+06		0.92674	1.13E+06		0.89128	1.66E+06		0.91553	1.46E+06
	0.89649	1.56E+06		0.92501	1.41E+06		0.95128	1.02E+06		0.95392	9.70E+05		0.91688	1.46E+06		0.94034	1.26E+06
	0.92777	1.38E+06		0.94904	1.20E+06		0.9676	881867		0.96919	8.21E+05		0.94436	1.23E+06		0.95813	1.01E+06
	0.95089	1.15E+06		0.96609	968388		0.98171	723087		0.98242	657724		0.96191	1.02E+06		0.98095	641503
	0.97961	739992		0.98727	598495		0.98976	569868		0.99017	509371		0.98407	653052		0.9944	311580
	0.99532	323586		0.99736	278324		0.99693	344307		0.99714	313424		0.99601	294339		0.99859	157594
	0.99881	169145		0.99937	144623		0.99935	158708		0.99938	146713		0.99888	151987			


==> gp/data/gpu/bs1/deep10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN			FAISS-IVFFLAT	
	0.73168	2.63E+04		0.8916	6693.97		0.86451	1.41E+03		0.88397	6.03E+03
	0.8805	2.56E+04		0.92261	5366.43		0.89732	1224.55		0.94491	5.61E+03
	0.95702	2.46E+04		0.94181	4488.9		0.93025	1003.93		0.97682	5194.52
	0.98731	22463.7		0.9551	3874.74		0.95312	818.223		0.99174	4343.54
	0.99191	18939.7		0.96485	3382.71		0.9812	533.659		0.99747	3158.22
	0.9967	13181.2		0.98693	2002.89		0.99694	243.414		0.99934	2052.49
	0.99793	10957.8		0.99644	1081.25		0.999	98.9241			
	0.99937	7861.5		0.99892	579.587						


==> gp/data/gpu/bs1/deep10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.703036	19311.4		0.927882	2471.43		0.937928	3.64E+02		0.825397	5.64E+03
	0.755239	17135.1		0.944464	2106.65		0.942824	3.45E+02		0.907167	5.15E+03
	0.870983	16126.6		0.955952	1837.09		0.963516	2.65E+02		0.95726	4608.28
	0.881835	14728.6		0.967633	1554.24		0.974819	217.318		0.983484	3646.76
	0.942082	12847.2		0.975465	1345.81		0.984254	171.484		0.994771	2496.1
	0.955267	10413.4		0.984067	1078.7		0.98986	137.825		0.998659	1519.86
	0.981913	7544.02		0.990066	861.994		0.995203	92.5064		0.999682	873.365
	0.99507	4173.4		0.995857	582.831		0.996572	66.4551		0.999816	622.668
	0.998687	2254.05		0.999043	313.949		0.997008	45.2232			
	0.999091	1489.73									


==> gp/data/gpu/bs1/gist1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.7744	1.53E+04		0.85012	205.032		0.6767	1.22E+03		0.8274	3.37E+03														
	0.839	1.27E+04		0.87831	176.548		0.766	8.89E+02		0.916	2.84E+03														
	0.905	1.16E+04		0.89948	155.493		0.8568	5.62E+02		0.9728	2067.14														
	0.9303	10169.3		0.92233	132.444		0.9269	336.81		0.9929	1336.93														
	0.9679	7367.9		0.93808	115.73		0.9812	132.085		0.9983	798.948														
	0.9775	6604.27		0.95739	94.4013		0.9907	58.1536		0.9994	446.392														
	0.9923	4048.29		0.97194	76.6975																				
	0.994	3273.27		0.9868	53.8279																				
	0.9972	2058.41		0.99614	31.4351																				
	0.9979	1669.07		0.99878	18.7909																				
	0.9995	1073.22																							


==> gp/data/gpu/bs1/gist1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0	0		0.89948	155.493		0.89548	2.12E+02		0.73442	3.18E+03														
	0.79488	9.65E+03		0.92233	132.444		0.93304	151.457		0.85519	2.57E+03														
	0.83106	8.40E+03		0.93808	115.73		0.96157	99.9521		0.93892	1769.24														
	0.91542	6193.18		0.95739	94.4013		0.96923	80.3917		0.98287	1081.07														
	0.9287	5484.66		0.97194	76.6975		0.98221	50.1467		0.99782	631.841														
	0.97365	3418.14		0.9868	53.8279		0.98701	39.5826		0.9998	344.521														
	0.99332	1752.43		0.99614	31.4351		0.98929	33.8418																	
	0.99868	911.327		0.99878	18.7909																				


==> gp/data/gpu/bs1/glove1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.72995	2.63E+04		0.80748	14001.8		0.9336	7.26E+02		0.67719	1.16E+04														
	0.84636	2.62E+04		0.88254	8982.16		0.9414	6.29E+02		0.74948	1.10E+04														
	0.86004	2.59E+04		0.91169	6737.69		0.9444	5.79E+02		0.80906	1.02E+04														
	0.90318	25571.9		0.92709	5429.26		0.949	515.118		0.8606	9086.41														
	0.92584	24788.7		0.93839	4555.25		0.9537	436.208		0.90475	8003.74														
	0.94076	24256.9		0.94614	3940.13		0.9598	347.266		0.941	6452.7														
	0.96123	22586.8		0.9518	3460.83		0.9675	254.939		0.96922	4495.83														
	0.96728	20721.6		0.96866	2073.02		0.976	169.944		0.98928	2841.47														
	0.98091	14543.9		0.98171	1110.26		0.9799	135.995		0.99874	1596.48														
	0.99188	8394.39		0.99088	586.452		0.9866	83.2401																	
	0.99712	4904.84		0.99586	308.066		0.9948	34.6051																	
	0.99925	2646.89		0.99841	161.914																				


==> gp/data/gpu/bs1/glove1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.715695	1.84E+04		0.874288	1553.26		0.88602	1.87E+02		0.609449	9.85E+03														
	0.744005	1.51E+04		0.887496	1345.54		0.90113	1.57E+02		0.687996	8.76E+03														
	0.836159	1.41E+04		0.905943	1076.85		0.91819	124.783		0.759901	7.49E+03														
	0.850325	11893.8		0.922459	855.948		0.93552	94.4473		0.824609	6074.61														
	0.918342	8232.98		0.946476	571.276		0.95202	67.7881		0.882671	4474.54														
	0.96491	4596.42		0.973754	300.704		0.96596	47.879		0.933381	2647.49														
	0.987338	2505.11		0.98956	157.944		0.97501	36.4176		0.973672	1497.09														
	0.996094	1288.34		0.99693	83.4529		0.98007	29.0087		0.996242	785.555														


==> gp/data/gpu/bs1/sift10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN			FAISS-IVFFLAT	
	0	0		0	0		0.86451	1.48E+03		0.87997	4.34E+03
	0.73168	2.63E+04		0.8816	6693.97		0.88732	1.32E+03		0.94491	4.04E+03
	0.8805	2.56E+04		0.92261	5366.43		0.93125	1.10E+03		0.97182	3.74E+03
	0.94702	2.46E+04		0.9451	3874.74		0.95612	940.95645		0.98974	3127.3488
	0.97731	24011.522		0.95885	3382.71		0.9762	640.3908		0.99547	2273.9184
	0.99091	20076.082		0.97993	2002.89		0.99494	316.4382		0.99934	1477.7928
	0.9957	14103.884		0.99792	579.587		0.999	128.60133			
	0.99937	8569.035									


==> gp/data/gpu/bs1/sift10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.703036	1.93E+04		0.927882	2471.43		0.937928	4.37E+02		0.825397	4.06E+03
	0.755239	1.71E+04		0.944464	2106.65		0.942824	4.24E+02		0.907167	3.71E+03
	0.870983	1.61E+04		0.955952	1837.09		0.963516	3.31E+02		0.95726	3.32E+03
	0.881835	14728.6		0.967633	1554.24		0.974819	278.16704		0.983484	2625.6672
	0.942082	12847.2		0.975465	1345.81		0.984254	222.9292		0.994771	1797.192
	0.955267	10413.4		0.984067	1078.7		0.98986	179.1725		0.998659	1094.2992
	0.981913	7996.6612		0.990066	861.994		0.995203	124.88364		1.00E+00	628.8228
	0.99507	4423.804		0.995857	582.831		0.996572	89.714385		0.999816	448.32096
	0.998687	2411.8335		0.999043	313.949		0.997008	61.05132			
	0.999091	1608.9084									


==> gp/data/gpu/bs1/spacev10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.68888	2.58E+04		0.77371	8288.41		0.81551	1.60E+03		0.73551	5.85E+03														
	0.83056	2.52E+04		0.86433	5504.51		0.82468	1.55E+03		0.80446	5.45E+03														
	0.92056	2.41E+04		0.90346	4129.6		0.86413	1.35E+03		0.8601	5.07E+03														
	0.96576	21788.6		0.92538	3320.92		0.88856	1198.57		0.90316	4646.65														
	0.9745	18527.3		0.93955	2774.38		0.91484	1020.77		0.93631	3913.53														
	0.97781	16201.8		0.94993	2384.14		0.93419	864.699		0.96074	2878.08														
	0.9852	13007.1		0.95695	2103.72		0.96266	579.026		0.9772	1870.08														
	0.98897	10739.6		0.97673	1242.17		0.98325	273.234		0.98873	1117.56														
	0.99346	7778.51		0.98858	659.047		0.99083	133.586		0.9953	602.544														
	0.99531	5367.27		0.9934	347.51		0.99302	64.7397																	
	0.99693	4009.36		0.99603	182.33																				
	0.99751	2921.92		0.99712	95.7989																				
	0.99811	2162.4																							
																									


==> gp/data/gpu/bs1/spacev10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.671697	1.59E+04		0.915727	1563.08		0.91457	3.66E+02		0.665252	5.52E+03														
	0.791626	1.59E+04		0.930768	1327.97		0.92002	3.50E+02		0.743073	5.13E+03														
	0.805047	1.38E+04		0.941525	1159.92		0.93796	2.82E+02		0.810355	4.67E+03														
	0.882474	12947.4		0.952764	975.415		0.94875	237.304		0.867069	4122.32														
	0.906253	9283.54		0.960644	844.194		0.95986	189.532		0.912414	3303.19														
	0.94608	7599.1		0.970485	673.487		0.96725	153.026		0.945897	2297.12														
	0.962809	5265.09		0.977923	533.266		0.97877	97.2314		0.968431	1409.9														
	0.976827	4243.6		0.986225	355.846		0.9867	54.4997		0.983368	811.81														
	0.985908	2884.69		0.993123	187.057		0.98925	35.6513		0.992797	430.094														
	0.989995	2282.11		0.995764	98.2088		0.98987	27.7255																	
	0.994079	1492		0.996966	51.7193		0.99007	23.598																	
	0.995192	1171.95																							


==> gp/data/gpu/bs1/t2i10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.72991	2.02E+04		0.8618	1435.95		0.8262	3.23E+02		0.70167	4.15E+03														
	0.73656	1.93E+04		0.87717	1237.86		0.8944	1.79E+02		0.78893	3.85E+03														
	0.79448	1.91E+04		0.8886	1091.1		0.9235	1.11E+02		0.85936	3.52E+03														
	0.85688	18076.7		0.90196	926.226		0.935	91.3728		0.91469	2914.99														
	0.88789	16399.9		0.91088	808.101		0.9438	65.3461		0.95096	2057.87														
	0.89789	15249.2		0.92258	654.729		0.9501	53.749		0.97466	1274.64														
	0.90117	14296.5		0.93313	526.862		0.9534	46.5103		0.98963	723.124														
	0.92898	11125		0.94931	359.418		0.957	29.4311		0.99666	376.463														
	0.94508	9463.66		0.96567	196.149																				
	0.96469	6645.56		0.9762	106.869																				
	0.96855	6062.08		0.98415	57.7443																				
	0.97392	4727.01		0.99025	31.1636																				
	0.98098	3458.84																							
	0.98471	2320.58																							
	0.98702	1723.25																							


==> gp/data/gpu/bs1/t2i10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.754709	1.25E+04		0.805935	1425.95		0.81239	3.13E+02		0.741044	3.67E+03														
	0.798437	1.12E+04		0.831676	1229.87		0.84843	2.37E+02		0.8199	3.26E+03														
	0.812188	1.05E+04		0.851509	1083.34		0.92009	9.99E+01		0.883148	2586.17														
	0.81625	9818.74		0.87347	922.087		0.93085	73.9933		0.928016	1748.13														
	0.874836	7469.96		0.88942	804.504		0.94966	50.5029		0.959213	1042.31														
	0.895631	6717.41		0.909496	653.927		0.95866	42.4993		0.980099	581.785														
	0.901442	6180.65		0.926798	526.693		0.9682	27.6899		0.993111	301.424														
	0.910224	5356.59		0.950639	359.924																				
	0.945975	4303.88		0.973328	196.962																				
	0.953475	3848.23		0.98544	107.338																				
	0.967594	2766.43		0.992183	58.1559																				
	0.980897	2129.18		0.996155	31.2497																				
	0.988676	1448.12																							
	0.991535	1247.12																							


==> gp/data/gpu/bs10/deep10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.73167	1.53E+05		0.70794	50359.1		0.80244	1.37E+04		0.78848	4.67E+04
	0.82113	1.52E+05		0.83415	34847.2		0.81638	1.30E+04		0.88397	4.03E+04
	0.84562	1.36E+05		0.8916	26742.2		0.86451	1.04E+04		0.94491	2.96E+04
	0.8522	135151		0.92261	21156.1		0.89732	8526.78		0.97682	19451.2
	0.88038	113815		0.94181	17501.9		0.93025	6469.21		0.99174	11460.2
	0.92236	104084		0.9551	15341.1		0.95312	4897.48		0.99747	6411.97
	0.93596	92982.1		0.96485	13299.8		0.9812	2747.76		0.99934	3474.04
	0.95685	73615.8		0.98693	7890.83		0.99694	951.738		0.99975	1841.98
	0.97669	56666.6		0.99644	4280.4		0.999	529.388		0.99976	1355.95
	0.98714	43811.1		0.99892	2321.46		0.99918	483.979			
	0.9926	35403.7									
	0.99656	24474.3									
	0.99773	19369.5									
	0.99922	12981.7									


==> gp/data/gpu/bs10/deep10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.755239	8.79E+04		0.927882	9339.22		0.937928	2.94E+03		0.710176	4.41E+04														
	0.768492	8.15E+04		0.944464	8126.72		0.942824	2.77E+03		0.825397	3.75E+04														
	0.769565	7.66E+04		0.955952	7118.42		0.963516	2.00E+03		0.907165	2.74E+04														
	0.850193	61271.8		0.967633	6014.67		0.974819	1547.76		0.95726	17936.4														
	0.881835	55593.8		0.975465	5216.86		0.984254	1130.28		0.983484	10625.8														
	0.886847	50430.2		0.984067	4197.16		0.98986	845.397		0.994771	5971.6														
	0.941974	36356		0.990066	3354.43		0.995203	567.09		0.998659	3238.36														
	0.954734	28876.1		0.995857	2273.83		0.996572	515.62		0.999682	1716.77														
	0.980693	20095.5		0.999043	1232.08		0.996811	487.937		0.999816	1264.11														
	0.985612	15572.5		0.999719	659.801		0.996931	450.342																	
	0.99464	10571.4																							
	0.996308	6490.08																							
	0.999	4564.7																							


==> gp/data/gpu/bs10/gist1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.7744	3.39E+04		0.89948	606.4227		0.6767	8.36E+03		0.7051	1.93E+04
	0.839	2.75E+04		0.92233	516.5316		0.766	5.59E+03		0.8274	1.31E+04
	0.8538	2.35E+04		0.93808	451.347		0.8568	3.06E+03		0.916	7.59E+03
	0.9052	18968.4		0.95739	368.16507		0.9269	1580.79		0.9728	4022.21
	0.9304	14978.8		0.97194	299.12025		0.9812	696.328		0.9929	2105.28
	0.9681	10123		0.9868	209.92881		0.9865	608.421		0.9983	1102.5
	0.9775	7827.5		0.99614	122.59689		0.9907	412.331		0.9994	585.754
	0.9922	5246.1		0.99878	73.28451						
	0.9939	3271.54									
	0.9976	2020.68									
	0.9992	1353.73									


==> gp/data/gpu/bs10/gist1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.69589	2.47E+04		0.89948	606.4227		0.89548	1.25E+04		0.59257	3.00E+04														
	0.79488	2.19E+04		0.92233	516.5316		0.93304	7513.75		0.73442	1.59E+04														
	0.83106	1.59E+04		0.93808	451.347		0.96157	5614.01		0.85519	8.27E+03														
	0.91542	11186.7		0.95739	368.16507		0.96923	5216.92		0.93892	4259.15														
	0.97262	5623.22		0.97194	299.12025		0.97834	3593.45		0.98287	2192.39														
	0.9918	2819.91		0.9868	209.92881		0.98221	3274.19		0.99782	1136.68														
	0.99336	2034.3		0.99614	122.59689		0.98701	2372.12		0.9998	598.89														
	0.99854	1406.47		0.99878	73.28451		0.98929	1867.49																	


==> gp/data/gpu/bs10/glove1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.72995	1.62E+05		0.80748	49818.1		0.9336	1.32E+03		0.67719	8.68E+04
	0.84636	1.52E+05		0.88254	34311.3		0.9414	1.27E+03		0.74948	7.95E+04
	0.86367	135110		0.91169	25619.6		0.9444	1.23E+03		0.80906	6.78E+04
	0.90318	110742		0.92709	20248		0.949	1180.32		0.8606	53014.9
	0.92584	80985.1		0.93839	17250.5		0.9537	1083.43		0.90475	36394.4
	0.94076	71662.7		0.94614	14826.2		0.9598	931.366		0.941	22081.3
	0.96123	48709.5		0.9518	12985.4		0.9675	723.271		0.96922	12365.4
	0.96728	41896.7		0.96866	7740.39		0.976	498.667		0.98928	6570.01
	0.98091	27036.9		0.98171	4160.81		0.9799	406.122		0.99874	3283.85
	0.99188	14496.8		0.99088	2219.47		0.9866	254.367			
	0.99737	6330.94		0.99586	1170.2		0.9948	180.683			
	0.99925	3780.32		0.99841	620.617						


==> gp/data/gpu/bs10/glove1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0	0		0	0		0.88602	8.73E+02		0.609449	7.11E+04
	0.715695	6.73E+04		0.887496	5137.44		0.90113	7.54E+02		0.687996	5.89E+04
	0.744005	5.83E+04		0.905943	4114.97		0.91819	614.595		0.759901	4.39E+04
	0.836144	4.03E+04		0.922459	3290.92		0.93552	463.119		0.824609	29125.4
	0.850271	34694		0.946476	2207.86		0.95202	323.602		0.882674	17693.7
	0.918226	22151.3		0.973754	1167.52		0.96596	246.02		0.933381	9901.9
	0.964876	11706.7		0.98956	615.012		0.97501	229.409		0.973672	5276.62
	0.987325	5846.81		0.99693	325.604		0.98107	213.213		0.996242	2650.42
	0.996094	2817.01									


==> gp/data/gpu/bs10/sift10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.8763	1.07E+05		0.71039	37447.8		0.81695	1.44E+04		0.8497	2.93E+04
	0.91111	9.34E+04		0.84053	30790.9		0.82865	1.38E+04		0.92568	2.15E+04
	0.94461	8.35E+04		0.89748	23682.9		0.87196	11403		0.96842	1.43E+04
	0.95264	72503.2		0.92897	18306		0.90054	9684.54		0.99005	8648.45
	0.97388	59848.3		0.94858	15315.9		0.93191	7640.62		0.99756	4829.63
	0.98373	53579.1		0.96172	13281.7		0.95482	6030.36		0.99961	2585.61
	0.98894	44587.2		0.97019	11650.2		0.98249	3688.89			
	0.99269	39468.7		0.99041	6979.32		0.99693	1522.31			
	0.99607	31535.6		0.99786	3810.19		0.99974	596.441			
	0.99905	1.98E+04		0.99951	2047.53						


==> gp/data/gpu/bs10/sift10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.755239	8.79E+04		0.927882	9339.22		0.937928	3.53E+03		0.710176	3.18E+04
	0.768492	8.15E+04		0.944464	8126.72		0.942824	3.46E+03		0.825397	2.70E+04
	0.769565	7.66E+04		0.955952	7118.42		0.963516	2.50E+03		0.907165	1.97E+04
	0.850193	61271.8		0.967633	6014.67		0.974819	1981.1328		0.95726	12914.208
	0.881835	55593.8		0.975465	5216.86		0.984254	1469.364		0.983484	7650.576
	0.886847	50430.2		0.984067	4197.16		0.98986	1115.92404		0.994771	4299.552
	0.941974	36356		0.990066	3354.43		0.995203	765.5715		0.998659	2331.6192
	0.954734	28876.1		0.995857	2273.83		0.996572	696.087		0.999682	1236.0744
	0.980693	21301.23		0.999043	1232.08		0.996811	658.71495		0.999816	910.1592
	0.985612	16506.85		0.999719	659.801		0.996931	607.9617			
	0.99464	11311.398									
	0.996308	7009.2864									
	0.999	4975.523									


==> gp/data/gpu/bs10/spacev10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.89981	95571.5		0.77371	31669.5		0.81551	1.17E+04		0.73551	4.46E+04														
	0.90465	89669.5		0.86433	21563.5		0.82468	1.12E+04		0.80446	3.85E+04														
	0.92062	72790.1		0.90346	15930.1		0.86413	8.85E+03		0.8601	2.87E+04														
	0.94458	64867.7		0.92538	12642.1		0.88856	7207.12		0.90316	19033.8														
	0.95149	59812.1		0.93955	10699.1		0.91484	5417.53		0.93631	11246.1														
	0.96541	43290		0.94993	9078.02		0.93419	4044.4		0.96074	6110.02														
	0.97744	32323.9		0.95695	8019.42		0.96266	2045.23		0.9772	3239.82														
	0.98477	24407.8		0.97673	4709.55		0.98325	791.396		0.98873	1691.11														
	0.9889	17724.2		0.98858	2518.56		0.99083	535.775		0.9953	862.771														
	0.99327	13063.6		0.9934	1334.62		0.99302	425.596																	
	0.99436	10257.7		0.99603	706.221																				
	0.99546	8178.25		0.99712	372.03																				
	0.99689	6743.27																							
	0.99728	5235.95																							
	0.99787	4123.5																							
	0.99837	2939.08																							


==> gp/data/gpu/bs10/spacev10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.768538	5.94E+04		0.915727	5669.37		0.91158	2.49E+03		0.665252	4.19E+04														
	0.805047	5.24E+04		0.930768	4855.66		0.916246	2.34E+03		0.743073	3.60E+04														
	0.809106	4.81E+04		0.941525	4227.55		0.935712	1.68E+03		0.810355	2.68E+04														
	0.882427	35062.9		0.952764	3562.52		0.947411	1282.64		0.867069	17561.8														
	0.898621	30869.7		0.960644	3068.52		0.959366	901.131		0.912414	10381.1														
	0.920248	23285.9		0.970485	2461.31		0.967677	643.626		0.945897	5731														
	0.951934	16945.5		0.977923	1953.43		0.979179	353.048		0.968431	3051.35														
	0.976889	10328.3		0.986225	1306.36		0.987079	236.278		0.983368	1591.26														
	0.986036	6269.33		0.993123	690.781		0.989729	213.92		0.992797	809.871														
	0.990462	4443.65		0.995764	364.192		0.990471	192.815																	
	0.994276	2992.92		0.996966	191.911																				
	0.99539	2467.78																							


==> gp/data/gpu/bs10/t2i10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.88789	32159.6		0.82398	7451.42		0.8262	1.04E+03		0.78893	1.93E+04														
	0.89789	29557.3		0.88244	4563.2		0.8944	6.40E+02		0.85936	1.24E+04														
	0.90117	27364.7		0.92258	2560.25		0.9235	5.24E+02		0.91469	6979.71														
	0.92898	20040.4		0.94931	1424		0.931	450.71		0.95096	3691.59														
	0.94111	17629.1		0.96567	780.956		0.9438	332.293		0.97466	1908.58														
	0.96466	10622.1		0.9762	428.198		0.9501	246.077		0.98963	967.775														
	0.9685	9305		0.98415	233.03		0.9534	194.672		0.99666	480.618														
	0.97393	6602.3		0.99025	124.175																				
	0.98094	4754.2																							
	0.98469	3292.74																							
	0.98674	2382.84																							
	0.98698	1983.05																							


==> gp/data/gpu/bs10/t2i10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.754709	3.13E+04		0.805935	5456.14		0.81239	2.00E+03		0.645828	2.64E+04														
	0.798427	2.77E+04		0.831676	4773.57		0.84843	1.31E+03		0.741044	1.86E+04														
	0.812173	2.51E+04		0.851509	4197.99		0.92009	5.46E+02		0.8199	1.16E+04														
	0.816238	23002		0.87347	3601.11		0.93085	493.212		0.883148	6536														
	0.87481	17239.5		0.88942	3135.5		0.94327	340.505		0.928016	3522.99														
	0.895604	15099.5		0.909496	2555.56		0.95043	303.965		0.959213	1831.22														
	0.901422	13605.6		0.926798	2058.16		0.95886	222.714		0.980099	933.098														
	0.910221	11009.8		0.950639	1416.96		0.96481	175.953		0.993111	463.078														
	0.945949	9085.05		0.973328	783.723																				
	0.953467	7893.1		0.98544	430.999																				
	0.96758	5585.08		0.992183	234.114																				
	0.978806	4574.03		0.996155	126.579																				
	0.988669	2722.69																							
	0.991535	2227.77																							
	0.992013	1740.44																							


==> gp/data/gpu/bs100/deep10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.73167	3.21E+05		0.70794	50359.1		0.81638	1.06E+05		0.78848	1.56E+05														
	0.82113	2.87E+05		0.83415	34847.2		0.86451	8.29E+04		0.88397	9.02E+04														
	0.84562	2.61E+05		0.8916	26742.2		0.89732	65539.1		0.94491	4.92E+04														
	0.8522	242250		0.92261	21156.1		0.93025	47376.9		0.97682	26136.2														
	0.92236	162882		0.94181	17501.9		0.95312	34479.9		0.99174	13718														
	0.93322	148246		0.9551	15341.1		0.9812	17751.5		0.99747	7185.15														
	0.95685	102931		0.96485	13299.8		0.99694	5748.54		0.99934	3750.26														
	0.97669	72153		0.98693	7890.83		0.999	5004.26																	
	0.98714	52265.1		0.99644	4280.4		0.99918	4570.62																	
	0.9926	40273.6		0.99892	2321.46		0.99922	4211.71																	
	0.99656	26565.1																							
	0.99785	18463.5																							
	0.99922	13476.6																							


==> gp/data/gpu/bs100/deep10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.769565	1.05E+05		0.927882	9339.22		0.937928	2.41E+04		0.710176	1.42E+05
	0.850193	82331.1		0.944464	8126.72		0.942824	2.24E+04		0.825397	8.51E+04
	0.881835	70709		0.955952	7118.42		0.963516	1.58E+04		0.907165	4.72E+04
	0.941974	43715		0.967633	6014.67		0.974819	11785.5		0.95726	25418.5
	0.95358	37309.3		0.975465	5216.86		0.984254	8151.34		0.983484	13437.5
	0.980693	22076.2		0.984067	4197.16		0.98986	5844.07		0.994771	7054.96
	0.985191	18729		0.990066	3354.43		0.995203	4757.89		0.998659	3687.66
	0.99464	10991.5		0.995857	2273.83		0.996811	4248.68		0.999682	1913.6
	0.996096	9350.61		0.999043	1232.08		0.996931	3854.12		0.999816	1417.22
	0.998648	5367.77		0.999719	659.801						
	0.999	4549.64									


==> gp/data/gpu/bs100/gist1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.7744	4.33E+04		0.89948	606.4227		0.6767	6.14E+04		0.7051	3.14E+04														
	0.839	3.17E+04		0.92233	516.5316		0.7657	3.94E+04		0.8274	1.64E+04														
	0.9052	22299.1		0.93808	451.347		0.8543	2.11E+04		0.916	8.42E+03														
	0.9304	16146.1		0.95739	368.16507		0.9183	12408.9		0.9728	4312.9														
	0.9681	11314.7		0.97194	299.12025		0.9771	6067.82		0.9929	2216.56														
	0.9775	8148.37		0.9868	209.92881		0.9879	5210.65		0.9983	1148.39														
	0.9922	5682.23		0.99614	122.59689		0.9909	3483.01		0.9994	605.237														
	0.9976	2049.06		0.99878	73.28451																				


==> gp/data/gpu/bs100/gist1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.69589	2.47E+04		0.89948	606.4227		0.89548	1.25E+04		0.59257	3.00E+04														
	0.79488	2.19E+04		0.92233	516.5316		0.93304	7513.75		0.73442	1.59E+04														
	0.83106	1.59E+04		0.93808	451.347		0.96157	5614.01		0.85519	8.27E+03														
	0.91542	11186.7		0.95739	368.16507		0.96923	5216.92		0.93892	4259.15														
	0.97262	5623.22		0.97194	299.12025		0.97834	3593.45		0.98287	2192.39														
	0.9918	2819.91		0.9868	209.92881		0.98221	3274.19		0.99782	1136.68														
	0.99336	2034.3		0.99614	122.59689		0.98701	2372.12		0.9998	598.89														
	0.99854	1406.47		0.99878	73.28451		0.98929	1867.49																	


==> gp/data/gpu/bs100/glove1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.72995	3.44E+05		0.80748	49818.1		0.93424	2.36E+03		0.67719	4.30E+05														
	0.84636	3.06E+05		0.88254	34311.3		0.94123	2.36E+03		0.74948	2.93E+05														
	0.86198	2.76E+05		0.91169	25619.6		0.94446	2.35E+03		0.80906	1.79E+05														
	0.90318	177927		0.92709	20248		0.94865	2337.57		0.8606	101467														
	0.92584	116789		0.93839	17250.5		0.95353	2306.89		0.90475	55237.8														
	0.94076	96589.5		0.94614	14826.2		0.95956	2249.41		0.941	29280.3														
	0.96123	59227.2		0.9518	12985.4		0.96662	2133.89		0.96922	15150.3														
	0.96728	48999.8		0.96866	7740.39		0.97493	1929.61		0.98928	7632.99														
	0.98091	30253.4		0.98171	4160.81		0.97897	1807.87		0.99874	3694.08														
	0.99188	15327.8		0.99088	2219.47		0.98598	1623.51																	
	0.99737	6297.33		0.99586	1170.2		0.99443	1541.55																	
	0.99925	3830.82		0.99841	620.617																				


==> gp/data/gpu/bs100/glove1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0	0		0	0		0.885148	2.52E+03		0.609449	2.51E+05														
	0.715695	9.25E+04		0.887496	5137.44		0.900496	2.45E+03		0.687996	1.58E+05														
	0.744005	7.78E+04		0.905943	4114.97		0.917267	2340.09		0.759901	9.27E+04														
	0.836144	5.00E+04		0.922459	3290.92		0.934373	2153.92		0.824609	51559.7														
	0.918226	25284.5		0.946476	2207.86		0.951529	1891.76		0.882674	27601.5														
	0.964876	12626.8		0.973754	1167.52		0.96629	1784.82		0.933381	14391.7														
	0.987325	6073.61		0.98956	615.012		0.97587	1749.87		0.973672	7278.61														
	0.996094	2856.72		0.99693	325.604		0.98226	1673.66		0.996242	3531.5														


==> gp/data/gpu/bs100/sift10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0	0		0.70794	50359.1		0.81638	1.11E+05		0.78848	1.12E+05
	0.8522	242250		0.83415	34847.2		0.86451	8.95E+04		0.88397	6.49E+04
	0.92756	153654		0.8916	26742.2		0.89732	7.21E+04		0.915455	52565
	0.94564	124645		0.91261	23156.1		0.92525	58483.435		0.94091	3.74E+04
	0.96085	95931		0.93181	19801.9		0.945564	4.57E+04		0.958654	2.85E+04
	0.97569	72153		0.9481	16841.1		0.96312	35375.88		0.97682	18818.064
	0.98714	55401.006		0.96885	12499.8		0.9812	22189.375		0.99174	9876.96
	0.9926	42690.016		0.98893	7290.83		0.99694	7473.102		0.99747	5173.308
	0.99656	28424.657		0.99644	4280.4		0.99922	6011.213237		9.99E-01	2700.1872
	0.99922	14689.494		9.99E-01	2321.46						


==> gp/data/gpu/bs100/sift10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.769565	1.05E+05		0.927882	9339.22		0.937928	2.65E+04		0.710176	1.02E+05
	0.850193	8.23E+04		0.944464	8126.72		0.942824	2.46E+04		0.825397	6.13E+04
	0.881835	7.07E+04		0.955952	7118.42		0.963516	1.74E+04		0.907165	3.40E+04
	0.941974	43715		0.967633	6014.67		0.974819	12964.05		0.95726	18301.32
	0.95358	37309.3		0.975465	5216.86		0.984254	8966.474		0.983484	9675
	0.980693	22076.2		0.984067	4197.16		0.98986	6428.477		0.994771	5079.5712
	0.985191	18729		0.990066	3354.43		0.995203	5233.679		9.99E-01	2655.1152
	0.99464	10991.5		0.995857	2273.83		0.996811	4673.548		1.00E+00	1377.792
	0.996096	9350.61		0.999043	1232.08		0.996931	4239.532		1.00E+00	1020.3984
	0.998648	5367.77		1.00E+00	659.801						
	0.999	4549.64									


==> gp/data/gpu/bs100/spacev10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.78586	2.59E+05		0.77371	31669.5		0.81551	8.92E+04		0.73551	1.60E+05														
	0.8165	2.44E+05		0.86433	21563.5		0.82468	8.51E+04		0.80446	9.22E+04														
	0.82495	2.28E+05		0.90346	15930.1		0.86413	6.24E+04		0.8601	5.05E+04														
	0.8837	159595		0.92538	12642.1		0.88856	45983.2		0.90316	26652.7														
	0.90465	130710		0.93955	10699.1		0.91484	29830.3		0.93631	13723.1														
	0.94458	87592.4		0.94993	9078.02		0.93419	20127.9		0.96074	6988.44														
	0.95346	71989.8		0.95695	8019.42		0.96266	8890.56		0.9772	3547.05														
	0.96541	52702.4		0.97673	4709.55		0.98325	5147.38		0.98873	1794.2														
	0.97744	37236.1		0.98858	2518.56		0.99302	3821.09		0.9953	903.05														
	0.98477	27009.5		0.9934	1334.62																				
	0.9889	18821.9		0.99603	706.221																				
	0.99327	13661.3		0.99712	372.03																				
	0.99436	10437.9																							
	0.99689	6830.03																							
	0.99734	4727.75																							
	0.99825	3398.68																							
	0.99852	2352.03																							


==> gp/data/gpu/bs100/spacev10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.768538	7.94E+04		0.915727	5669.37		0.91158	2.05E+04		0.665252	1.44E+05														
	0.809106	6.09E+04		0.930768	4855.66		0.916246	1.90E+04		0.743073	8.66E+04														
	0.882427	42196.2		0.941525	4227.55		0.935712	1.25E+04		0.810355	4.85E+04														
	0.902163	36244.6		0.952764	3562.52		0.947411	8660.28		0.867069	25916.5														
	0.945982	21563.1		0.960644	3068.52		0.959366	5473.61		0.912414	13454.4														
	0.976889	10798.7		0.970485	2461.31		0.967677	3677.16		0.945897	6875.71														
	0.986036	6445.63		0.977923	1953.43		0.979179	2366.32		0.968431	3494.47														
	0.990462	4452.43		0.986225	1306.36		0.987079	2046.2		0.983368	1768.81														
	0.994276	3023.84		0.993123	690.781		0.989729	1840.98		0.992797	890.11														
	0.99539	2468.59		0.995764	364.192		0.990471	1636.04																	


==> gp/data/gpu/bs100/t2i10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.72991	8.52E+04		0.70512	13750.6		0.82533	5.32E+03		0.70167	5.72E+04														
	0.79448	7.44E+04		0.75168	11468		0.89491	4.67E+03		0.78893	3.02E+04														
	0.81651	6.72E+04		0.78291	9651.27		0.92335	4.26E+03		0.85936	1.56E+04														
	0.82406	61285.3		0.80699	8368.14		0.92936	4043.48		0.91469	7932.27														
	0.85688	44833.9		0.82398	7451.42		0.93214	3803.64		0.95096	4009.6														
	0.88789	38834.7		0.88244	4563.2		0.94112	2730.17		0.97466	2015.37														
	0.89789	34796.3		0.92258	2560.25		0.94713	1985.02		0.98963	1005.23														
	0.92898	22683.9		0.94931	1424		0.95208	1841.55		0.99666	495.053														
	0.94508	17726.4		0.96567	780.956		0.95675	1428.22																	
	0.96466	11441		0.9762	428.198																				
	0.9685	9893.21		0.98415	233.03																				
	0.97393	7066.44		0.99025	124.175																				
	0.98094	4942.59																							
	0.98469	3520.17																							
	0.98674	2458.68																							


==> gp/data/gpu/bs100/t2i10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.798427	2.77E+04		0.805935	5456.14		0.808166	1.52E+04		0.645828	5.42E+04														
	0.812173	2.51E+04		0.831676	4773.57		0.87	8.21E+03		0.741044	2.92E+04														
	0.816238	2.30E+04		0.851509	4197.99		0.917838	5.04E+03		0.8199	1.53E+04														
	0.87481	17239.5		0.87347	3601.11		0.928662	4151.75		0.883148	7819.92														
	0.895604	15099.5		0.88942	3135.5		0.941132	2830.47		0.928016	3964.68														
	0.901422	13605.6		0.909496	2555.56		0.949292	2029.48		0.959213	1995.31														
	0.925221	11009.8		0.926798	2058.16		0.961524	1504.35		0.980099	996.432														
	0.945949	9085.05		0.950639	1416.96		0.967818	1157.49		0.993111	490.761														
	0.955189	7078.64		0.973328	783.723																				
	0.96758	5585.08		0.98544	430.999																				
	0.980896	3954.47		0.992183	234.114																				
	0.988669	2722.69		0.996155	126.579																				
	0.991535	2227.77																							
	0.992013	1740.44																							


==> gp/data/gpu/bs10k/deep10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.79791	1.47E+06		0.8916	26742.2		0.81638	1.57E+06		0.78848	194707														
	0.80251	1.44E+06		0.92261	21156.1		0.86451	1.30E+06		0.88397	101953														
	0.81645	1.43E+06		0.94181	17501.9		0.89732	1.10E+06		0.94491	52665.7														
	0.86444	1.19E+06		0.9551	15341.1		0.93025	847339		0.97682	27135														
	0.897	1.04E+06		9.65E-01	13299.8		0.95342	646532		0.99174	14025.4														
	0.92963	785318		9.87E-01	7890.83		0.98295	320290		0.99747	7279.07														
	0.95278	559926		9.96E-01	4280.4		0.99741	183677		0.99934	3779.05														
	0.9821	313363		0.99892	2321.46		0.99877	97581.4		0.99977	1951.85														
	0.99711	184914																							
	0.9988	104564																							


==> gp/data/gpu/bs10k/deep10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0.956443	272493		0.927882	9339.22		0.957781	264662		0.710176	179059
	0.95798	267343		0.944464	8126.72		0.962264	250653		0.825397	98367.4
	0.962487	253057		0.955952	7118.42		0.976457	193517		0.907165	51454
	0.977117	199609		0.967633	6014.67		0.983486	158505		0.95726	26682.8
	0.984749	163147		0.975465	5216.86		0.989579	122673		0.983484	13836.6
	0.990859	127774		0.984067	4197.16		0.9933	91411.7		0.994771	7170.96
	0.994133	106060		0.990066	3354.43		0.996486	69215		0.998659	3725.77
	0.99642	80948.6		0.995857	2273.83		0.997143	51466.5		0.999682	1921.23
	0.996837	63874.1		0.999043	1232.08		0.99727	43589			
	0.996936	54296		0.999719	659.801						


==> gp/data/gpu/bs10k/gist1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-like			Faiss-IVFFlat															
	0	0		0.89948	606.4227		0.6767	218537		0.8275	16730.1														
	0	0		0.92233	516.5316		0.7657	157472		0.916	8541.03														
	0.6769	195145		0.93808	451.347		0.8543	98711.4		0.9728	4272														
	0.7657	146410		0.95739	368.16507		0.9183	64427.8		0.9929	2188.91														
	0.8564	89815.8		0.97194	299.12025		0.9782	24377.3		0.9983	1056.77														
	0.9265	55519.1		0.9868	209.92881		0.9937	6868.84		0.9992	774.054														
	0.9831	18105.9		0.99614	122.59689																				
	0.9938	5960.25		0.99878	73.28451																				


==> gp/data/gpu/bs10k/gist1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-like			Faiss-IVFFlat																																					
	0.80649	58874		0.89948	606.4227		0.89548	35336.6		0.59254	31817.5																																				
	0.81388	56449.8		0.92233	516.5316		0.93303	25087.6		0.73449	16494.2																																				
	0.83591	51109.1		0.93808	451.347		0.96351	15932.5		0.85519	8452.5																																				
	0.91157	32315.9		0.95739	368.16507		0.98022	11103.7		0.93893	4238.48																																				
	0.94901	22106.4		0.97194	299.12025		0.98728	7417.96		0.98287	2174.86																																				
	0.97305	14469.5		0.9868	209.92881		0.98792	6443.67		0.99781	1036.36																																				
	0.98387	10498.7		0.99614	122.59689		0.98841	6070.9		0.99922	766.677																																				
	0.98709	7667.58		0.99878	73.28451																																										
	0.98768	6874.29																																													
	0.988	6660.4																																													
																																															


==> gp/data/gpu/bs10k/glove1m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-like			Faiss-IVFFlat															
	0.93424	89900.1		0.88254	34311.3		0.93426	91590.4		0.64426	1.03E+06														
	0.94123	87921.8		0.91169	25619.6		0.94439	87257.8		0.71523	583007														
	0.94446	87727.5		0.92709	20248		0.9483	85821.2		0.77688	310594														
	0.94864	86315.4		0.93839	17250.5		0.95242	81596.7		0.83163	179262														
	0.95348	84412.2		0.94614	14826.2		0.95721	79624.7		0.87804	99730.7														
	0.95943	82319.8		0.9518	12985.4		0.96313	74532		0.91803	53955.6														
	0.96636	76366.2		0.96866	7740.39		0.97041	64587.8		0.95087	28077.3														
	0.97395	68556.3		0.98171	4160.81		0.9746	59395.4		0.97572	14358.3														
	0.97787	63311		0.99088	2219.47		0.98217	44888.9		0.98691	9199.58														
	0.9846	51296.5		0.99586	1170.2		0.99503	16509.3		0.99199	7172.69														
	0.99344	24851.7		0.99841	620.617																				
																									


==> gp/data/gpu/bs10k/glove1m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-like			Faiss-IVFFlat															
	0.868071	76154.3		0	0		0.857977	73630.3		0.636283	285985														
	0.904866	65353.8		0.887496	5137.44		0.896741	59866.2		0.711672	170203														
	0.919698	59215.6		0.905943	4114.97		0.91227	53351.8		0.779576	94606.2														
	0.935658	52614.5		0.922459	3290.92		0.929323	45664		0.841469	50914.6														
	0.951069	44561.5		0.946476	2207.86		0.946162	37200.4		0.89667	25935.2														
	0.96477	36491.6		0.973754	1167.52		0.961214	28835.3		0.943739	13216.4														
	0.97447	29624.8		0.98956	615.012		0.972428	21963.8		0.968028	8474.58														
	0.981837	18653.3		0.99693	325.604		0.981756	12729.3		0.978952	5696.42														


==> gp/data/gpu/bs10k/sift10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0	0		0.89748	2.43E+04		0.87199	1.23E+06		0.8497	76413.4
	0	0		0.92897	18753.5		0.90076	1.09E+06		0.92569	39811.6
	0.8732	1.15E+06		0.94858	16162.1		0.93198	9.23E+05		0.96842	20600.4
	0.9074	1.02E+06		0.96172	13872.3		0.95496	748787		0.99005	10609.5
	0.93554	8.60E+05		0.97019	12251		0.98256	452604		0.99756	5438.51
	0.97283	5.32E+05		0.99041	7228.33		0.99693	202394		0.99961	2783.01
	0.99528	2.53E+05		0.99786	3937.46		0.99974	88232.9			
	0.99954	1.24E+05		0.99951	2120.95						


==> gp/data/gpu/bs10k/sift10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT	
	0	0		0.927882	9339.22		0.957781	2.78E+05		0.710176	1.29E+05
	0	0		0.944464	8126.72		0.962264	2.63E+05		0.825397	7.08E+04
	0.956443	286117.65		0.955952	7118.42		0.970457	2.24E+05		0.907165	37046.88
	0.962487	265709.85		0.967633	6014.67		0.977986	192430.25		0.95726	1.92E+04
	0.971017	232589.45		0.975465	5216.86		0.987579	1.32E+05		0.983484	9.96E+03
	0.978749	196304.35		0.982067	4397.16		0.9933	95982.285		0.994771	5163.0912
	0.988859	142162.7		0.990066	3254.43		0.996486	70675.75		0.998659	2682.5544
	0.994133	111363		0.996257	2073.83		0.99727	45768.45		0.999682	1383.2856
	0.99642	84996.03		0.999043	1202.08						
	0.996936	57010.8									


==> gp/data/gpu/bs10k/spacev10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.91497	452563		0.90346	15930.1		0.91517	429107		0.90316	27874.3														
	0.93433	421727		0.92538	12642.1		0.93402	407400		0.93631	14093.5														
	0.96267	341947		0.93955	10699.1		0.96187	322074		0.96074	7104.86														
	0.98277	215005		0.94993	9078.02		0.98215	205582		0.9772	3580.1														
	0.9901	135329		0.97673	4709.55		0.98986	119675		0.98873	1801.79														
	0.99178	95252.7		0.98858	2518.56		0.99176	78869.9		0.99333	1156.97														
	0.99212	76786.6		0.9934	1334.62																				


==> gp/data/gpu/bs10k/spacev10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.925694	272693		0.915727	5669.37		0.931034	178049		0.743073	98553.4														
	0.927513	268864		0.930768	4855.66		0.947679	118951		0.810355	52353.9														
	0.932066	257708		0.941525	4227.55		0.957476	97695.7		0.867069	27061.4														
	0.949344	153936		0.952764	3562.52		0.966838	82862.3		0.912414	13827.8														
	0.959962	133567		0.960644	3068.52		0.973393	70632.7		0.945897	6966.1														
	0.969977	110444		0.970485	2461.31		0.982775	49738.8		0.968431	3520.34														
	0.976155	92651.1		0.977923	1953.43		0.98867	30767.1		0.983368	1770.56														
	0.982225	66362.2		0.986225	1306.36		0.99057	21080.7		0.98824	1256.6														
	0.986084	48522.4		0.993123	690.781																				
	0.990484	32712.2		0.995764	364.192																				
	0.991965	23562.2																							


==> gp/data/gpu/bs10k/t2i10m_gpu_top10.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0	0		0.82398	7451.42		0.82229	80530		0.78893	31764.8														
	0.82873	72225		0.88244	4563.2		0.89647	47263.1		0.85936	16038.5														
	0.90521	43933		0.92258	2560.25		0.93866	26963.8		0.91469	8060.39														
	0.9411	26501.6		0.94931	1424		0.95417	17462		0.95096	4045.69														
	0.95091	18548.9		0.96567	780.956		0.96479	9732.77		0.97466	2022.42														
	0.96524	9916.62		0.9762	428.198		0.97366	3782.19		0.98963	1006.42														
	0.97466	3782.19		0.98415	233.03		0.98187	1094.86		0.99469	632.743														
	0.98287	1094.86		0.99025	124.175																				


==> gp/data/gpu/bs10k/t2i10m_gpu_top100.txt <==
#	cuGANN			HNSW			GGNN-LIKE			FAISS-IVFFLAT															
	0.810684	152125		0.88942	3135.5		0.863707	85243.1		0.645828	60874.7														
	0.82668	134915		0.909496	2555.56		0.937104	32260.4		0.741044	31243.1														
	0.865587	91640.8		0.926798	2058.16		0.953149	21472.3		0.8199	15848.4														
	0.943216	36309.9		0.950639	1416.96		0.959785	16643.1		0.883148	7987.97														
	0.95645	25338.4		0.973328	783.723		0.963373	11150.8		0.928016	4005.26														
	0.965373	15132.4		0.98544	430.999		0.971269	6807.27		0.959213	2004.13														
	0.978806	4794.35		0.992183	234.114		0.977973	4194.44		0.980099	980.303														
	0.980896	4107.57		0.996155	126.579		0.985152	1563.08		0.989097	617.426														
	0.981255	3653.63																							


==> gp/data/song/sift1m_bs1.txt <==
#	cuGANN			SONG	
	0.81473	2.55E+04		0.85898	1.04E+03
	0.91514	2.43E+04		0.94221	611.106
	0.98003	2.33E+04		0.96	584.888
	0.99366	2.23E+04		0.97014	434.781
	0.99724	2.05E+04		0.98245	342.455
	0.99852	16705.1		0.98874	333.578
	0.9991	13389.1		0.99249	243.076


==> gp/data/song/sift1m_bs100.txt <==
#	cuGANN			SONG	
	0.81979	2.56E+05		0.85898	6.43E+04
	0.90811	2.39E+05		0.94221	42830.5
	0.92104	2.20E+05		0.96	40994.2
	0.94399	175528		0.97014	32112.6
	0.97138	146975		0.98245	25972.7
	0.98803	97972.6		0.98874	24503.4
	0.99337	80782.9		0.99249	19184.6
	0.99612	67532.2		0.99411	16951.1
	0.99852	51254.6		0.99494	16485
	0.999	41523.1			


==> gp/data/song/sift1m_bs10k.txt <==
#	cuGANN			SONG	
	0.86668	1.88E+06		0.85898	5.65E+05
	0.87697	1.79E+06		0.94221	352058
	0.91447	1.57E+06		0.96	319032
	0.93674	1.34E+06		0.97014	258351
	0.95764	1.05E+06		0.98245	195611
	0.97346	823322		0.98874	173788
	0.99064	502489		0.99249	161401
	0.99804	231225		0.99423	105511
	0.99954	71732.6			
	0.99986	31592.8			

